Attestation is All You Need: Toward a Zero-Trust Architecture for HPC AI Agents

AI agents are beginning to automate data analysis, orchestration, and simulation steering in HPC environments, but they introduce a security problem that existing cluster defenses do not address: the hijacked authorized agent. An adversary can subvert an agent through prompt injection, poisoned shared data, compromised tools, or multi-agent coordination, then exfiltrate sensitive data through legitimate encrypted LLM API traffic. We propose behavioral attestation as a runtime defense for this setting. Our system, AEGIS, compiles task-derived behavioral constraints, monitors agent actions with ebpf-based syscall interception, verifies evidence against constraint profiles, correlates behavior across agents, and triggers slurm-level containment. On the real attestation path, AEGIS detects all four implemented attack classes with sub-second median latency at a 1-second interval and low measured verifier overhead. Controlled experiments show full attack-suite coverage, stronger detection than representative baselines, and no observed false positives on the evaluated benign workflows.

==> figures/captions/ablation_heatmap.txt <==
Real-path ablation at a 1\,s attestation interval. Full AEGIS detects all four attacks in all three trials. Removing network policy causes the co-location attack to evade detection completely (0/3), while a permissive profile misses filesystem, co-location, and supply-chain attacks but still detects coordinated exfiltration through cross-agent covert-channel correlation. The heatmap also reports the median bytes exfiltrated before detection for each configuration.


==> figures/captions/aegis_architecture.txt <==
Figure 1: AEGIS System Architecture. The framework comprises four core components: (1) Attestation Engine, deployed on each compute node with eBPF probes for runtime monitoring; (2) Policy Verifier, a centralized component that evaluates evidence against security policies; (3) Containment Enforcer, which executes containment actions via the Slurm REST API; and (4) Constraint Manager, which maintains per-agent security constraints. The Audit Ledger provides an append-only, hash-chained log of all security events. Data flows from the Agent Runtime through eBPF probes to the Attestation Engine, which transmits evidence via gRPC to the Policy Verifier for verdict generation.

==> figures/captions/attack_results.txt <==
Measured outcomes on the real attestation path at a 1\,s interval. Across three trials per attack, AEGIS detects all four attacks with median detection latency between 500.13\,ms and 500.27\,ms. Median data emitted before containment is 68\,B for filesystem injection, 50\,B for co-location injection, 519\,B for supply-chain injection, and 503\,B for coordinated exfiltration, while median verifier CPU overhead remains below 0.055\% for every attack.


==> figures/captions/baseline_comparison.txt <==
Detection outcomes and mean analysis time for five defenses evaluated on the same attack traces. Network DLP, filesystem auditing, and strict sandboxing each detect only two of four attacks (50\%), while per-agent analytics misses all four. AEGIS is the only mechanism that detects all attack classes (100\%) and still completes its analysis in 0.061\,ms on average, compared with 0.0038--0.0074\,ms for the simpler baselines.


==> figures/captions/constraint_dimensions.txt <==
Figure 4: AEGIS Constraint Dimensions. The framework enforces five orthogonal constraint dimensions: (1) Data Access—monitors file paths and volume thresholds; (2) Network—controls endpoint allowlists and egress policies; (3) Tool Invocation—maintains allow/deny lists for agent tool usage; (4) Execution—enforces runtime limits, memory bounds, and node allocation constraints; (5) Data Flow—tracks project boundary crossings and exfiltration budgets. Each dimension is continuously monitored by the Attestation Engine and evaluated by the Policy Verifier.

==> figures/captions/injection_surfaces.txt <==
Figure 3: HPC Injection Attack Surfaces. Four attack vectors exploit HPC shared infrastructure: (Panel 1) Filesystem-mediated attack where User A poisons an HDF5 file on shared Lustre/GPFS storage, which User B's agent reads and trusts; (Panel 2) Co-location attack where two users share a compute node and /tmp directory, enabling local injection; (Panel 3) Supply chain attack where a compromised data_converter tool produces malicious output trusted by the agent; (Panel 4) Coordinated multi-node attack where Agent 1 writes to /.cache/ on Node 1, and Agent 3 on Node 3 reads the payload and exfiltrates via the LLM API.

==> figures/captions/performance_overhead.txt <==
Combined performance summary from the real measurements. The left panel reports three direct-probe overhead views for each syscall family: elapsed-time overhead, task-clock overhead, and throughput loss. File-centric syscalls remain the worst case, with elapsed overhead of 24.0\% for \texttt{openat} and 28.3\% for \texttt{read}, while \texttt{connect} remains low at 4.04\%. The right panel shows end-to-end detection latency and verifier CPU overhead versus attestation interval; latency rises from 50.2\,ms at 100\,ms intervals to 500.2\,ms at 1\,s and 5.00\,s at 10\,s, while CPU overhead falls from 0.439\% to 0.039\% and 0.0039\%, respectively.


==> figures/captions/performance_summary.txt <==
Performance summary. From left to right, the five subplots report direct probe overhead by syscall family, deployed detection latency and verifier CPU overhead versus attestation interval, controlled overhead versus attestation interval, controlled overhead versus agent count, and controlled overhead by workload type. The deployed verifier path falls from 0.439\% CPU at 100\,ms to 0.039\% at 1\,s and 0.0039\% at 10\,s, while 14 of 16 controlled configurations remain below 5\% overhead.\n

==> figures/captions/scaling_sweep.txt <==
Simulation-based scaling study for the paper. Overhead remains below 5\% in 14 of 16 tested configurations. In the mixed-workload interval sweep at 10 agents, overhead is 1.60\% at 100\,ms, 1.13\% at 1\,s, and 1.05\% at 10\,s. At a fixed 1\,s interval, mixed-workload overhead is 1.10\% for 10 agents, 2.43\% for 50 agents, 3.32\% for 100 agents, and 4.01\% for 500 agents. Workload sensitivity ranges from 0.33\% for compute-heavy jobs to 3.87\% for I/O-heavy jobs.


==> figures/captions/simulated_ablation_breakdown.txt <==
Controlled simulated ablation of the four specialized detection mechanisms. The left panel shows the per-attack detection outcome as a binary matrix: full AEGIS detects all four attack classes, each single-mechanism ablation misses exactly its matching attack class, and the minimal path-only policy misses all four. The right panel reports the corresponding overall detection rate, dropping from 100\% to 75\% for each targeted ablation and to 0\% for the minimal policy.


==> figures/captions/threat_model.txt <==
Figure 2: Hijacked Agent Threat Model. A legitimate AI agent (left) possessing valid credentials—Kerberos ticket, SSH key, and RBAC badge—is targeted by four injection vectors (center): filesystem-mediated injection through shared storage, co-location attacks via shared compute nodes, supply chain compromise through trusted tools, and network-based injection. Once hijacked (right), the agent exfiltrates data through an encrypted LLM API channel that is opaque to traditional DLP and IDS systems. The attack preserves all original credentials while operating under the attacker's control.
